A Bayesian Interpretation of the Internal Model Principle

The internal model principle, originally proposed in the theory of control of linear systems, nowadays represents a more general class of results in control theory and cybernetics. The central claim of these results is that, under suitable assumptions, if a system (a controller) can regulate against a class of external inputs (from the environment), it is because the system contains a model of the system causing these inputs, which can be used to generate signals counteracting them. Similar claims on the role of internal models appear also in cognitive science, especially in modern Bayesian treatments of cognitive agents, often suggesting that a system (a human subject, or some other agent) models its environment to adapt against disturbances and perform goal-directed behaviour. It is however unclear whether the Bayesian internal models discussed in cognitive science bear any formal relation to the internal models invoked in standard treatments of control theory. Here, we first review the internal model principle and present a precise formulation of it using concepts inspired by categorical systems theory. This leads to a formal definition of ``model'' generalising its use in the internal model principle. Although this notion of model is not a priori related to the notion of Bayesian reasoning, we show that it can be seen as a special case of possibilistic Bayesian filtering. This result is based on a recent line of work formalising, using Markov categories, a notion of ``interpretation'', describing when a system can be interpreted as performing Bayesian filtering on an outside world in a consistent way.

==> figures/tikzit/proofBeliefMap/Proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (121) at (-1.5, 4.5) {=};
		\node [style=none] (132) at (-6.25, 4.5) {};
		\node [style=none] (133) at (-6.25, 5) {};
		\node [style=none] (134) at (-5.25, 5) {};
		\node [style=none] (135) at (-6.25, 4) {};
		\node [style=none] (136) at (-5.25, 4) {};
		\node [style=none] (137) at (-4.25, 4.5) {};
		\node [style=none] (138) at (-5.25, 4.5) {$\diamondupdate{X}$};
		\node [style=none] (140) at (-2.75, 4.5) {};
		\node [style=none] (158) at (-1.5, -3) {=};
		\node [style=none] (185) at (-0.25, -3) {};
		\node [style=none] (221) at (-10.5, 5) {$M$};
		\node [style=none] (222) at (-9.75, 5) {};
		\node [style=none] (223) at (-8.75, 5) {};
		\node [style=none] (224) at (-9.75, 4) {};
		\node [style=none] (225) at (-8.75, 4) {};
		\node [style=none] (226) at (-7.75, 4.5) {};
		\node [style=none] (227) at (-8.75, 4.5) {$\indmodel_\sts$};
		\node [style=none] (228) at (-6.25, 4.5) {};
		\node [style=none] (229) at (-9.75, 4.5) {};
		\node [style=none] (230) at (-7, 5) {$X$};
		\node [style=none] (231) at (0.5, 5) {$M$};
		\node [style=none] (232) at (1.25, 5) {};
		\node [style=none] (233) at (2.25, 5) {};
		\node [style=none] (234) at (1.25, 4) {};
		\node [style=none] (235) at (2.25, 4) {};
		\node [style=none] (237) at (2.25, 4.5) {$\indmodel_\sts$};
		\node [style=none] (239) at (1.25, 4.5) {};
		\node [style=none] (241) at (-11.25, 4.5) {};
		\node [style=none] (257) at (-0.25, 4.5) {};
		\node [style=box-1-.5] (258) at (5.75, 4.5) {$\model_\sts$};
		\node [style=none] (259) at (3.25, 4.5) {};
		\node [style=box-1-.5] (260) at (9.25, 4.5) {$\update_\sys{M}$};
		\node [style=none] (261) at (11.75, 4.5) {};
		\node [style=none] (262) at (4, 5) {$X$};
		\node [style=none] (263) at (7.5, 5) {$M$};
		\node [style=none] (264) at (11, 5) {$M$};
		\node [style=none] (265) at (11.75, 5) {};
		\node [style=none] (266) at (12.75, 5) {};
		\node [style=none] (267) at (11.75, 4) {};
		\node [style=none] (268) at (12.75, 4) {};
		\node [style=none] (269) at (13.75, 4.5) {};
		\node [style=none] (270) at (12.75, 4.5) {$\indmodel_\sts$};
		\node [style=none] (271) at (15.25, 4.5) {};
		\node [style=none] (272) at (14.5, 5) {$X$};
		\node [style=none] (273) at (-3.5, 5) {$X$};
		\node [style=box-1-.5] (274) at (2.25, -3) {$\update_\sys{M}$};
		\node [style=none] (275) at (4.75, -3) {};
		\node [style=none] (276) at (4, -2.5) {$M$};
		\node [style=none] (277) at (4.75, -2.5) {};
		\node [style=none] (278) at (5.75, -2.5) {};
		\node [style=none] (279) at (4.75, -3.5) {};
		\node [style=none] (280) at (5.75, -3.5) {};
		\node [style=none] (281) at (6.75, -3) {};
		\node [style=none] (282) at (5.75, -3) {$\indmodel_\sts$};
		\node [style=none] (283) at (8.25, -3) {};
		\node [style=none] (284) at (7.5, -2.5) {$X$};
		\node [style=none] (285) at (-6.25, -3) {};
		\node [style=none] (286) at (-6.25, -2.5) {};
		\node [style=none] (287) at (-5.25, -2.5) {};
		\node [style=none] (288) at (-6.25, -3.5) {};
		\node [style=none] (289) at (-5.25, -3.5) {};
		\node [style=none] (290) at (-4.25, -3) {};
		\node [style=none] (291) at (-5.25, -3) {$\diamondupdate{X}$};
		\node [style=none] (292) at (-2.75, -3) {};
		\node [style=none] (293) at (-10.5, -2.5) {$M$};
		\node [style=none] (294) at (-9.75, -2.5) {};
		\node [style=none] (295) at (-8.75, -2.5) {};
		\node [style=none] (296) at (-9.75, -3.5) {};
		\node [style=none] (297) at (-8.75, -3.5) {};
		\node [style=none] (298) at (-7.75, -3) {};
		\node [style=none] (299) at (-8.75, -3) {$\indmodel_\sts$};
		\node [style=none] (300) at (-6.25, -3) {};
		\node [style=none] (301) at (-9.75, -3) {};
		\node [style=none] (302) at (-7, -2.5) {$X$};
		\node [style=none] (303) at (-11.25, -3) {};
		\node [style=none] (304) at (-3.5, -2.5) {$X$};
		\node [style=none] (307) at (-12.5, -3) {$\implies$};
		\node [style=none] (308) at (0.5, -2.5) {$M$};
		\node [style=none] (309) at (-6.25, 3) {};
		\node [style=none] (310) at (-2.75, 3) {};
		\node [style=function black] (311) at (-7, 4.5) {};
		\node [style=none] (312) at (-3.5, 3.5) {$X$};
		\node [style=none] (313) at (4.75, 3) {};
		\node [style=none] (314) at (15.25, 3) {};
		\node [style=function black] (315) at (4, 4.5) {};
		\node [style=none] (316) at (14.5, 3.5) {$X$};
		\node [style=none] (317) at (-1.5, 0.75) {=};
		\node [style=none] (318) at (-6.25, 0.75) {};
		\node [style=none] (319) at (-6.25, 1.25) {};
		\node [style=none] (320) at (-5.25, 1.25) {};
		\node [style=none] (321) at (-6.25, 0.25) {};
		\node [style=none] (322) at (-5.25, 0.25) {};
		\node [style=none] (323) at (-4.25, 0.75) {};
		\node [style=none] (324) at (-5.25, 0.75) {$\diamondupdate{X}$};
		\node [style=none] (325) at (-2.75, 0.75) {};
		\node [style=none] (326) at (-10.5, 1.25) {$M$};
		\node [style=none] (327) at (-9.75, 1.25) {};
		\node [style=none] (328) at (-8.75, 1.25) {};
		\node [style=none] (329) at (-9.75, 0.25) {};
		\node [style=none] (330) at (-8.75, 0.25) {};
		\node [style=none] (331) at (-7.75, 0.75) {};
		\node [style=none] (332) at (-8.75, 0.75) {$\indmodel_\sts$};
		\node [style=none] (333) at (-6.25, 0.75) {};
		\node [style=none] (334) at (-9.75, 0.75) {};
		\node [style=none] (335) at (-7, 1.25) {$X$};
		\node [style=none] (336) at (0.5, 1.25) {$M$};
		\node [style=none] (337) at (1.25, 1.25) {};
		\node [style=none] (338) at (2.25, 1.25) {};
		\node [style=none] (339) at (1.25, 0.25) {};
		\node [style=none] (340) at (2.25, 0.25) {};
		\node [style=none] (341) at (2.25, 0.75) {$\indmodel_\sts$};
		\node [style=none] (342) at (1.25, 0.75) {};
		\node [style=none] (343) at (-11.25, 0.75) {};
		\node [style=none] (344) at (-0.25, 0.75) {};
		\node [style=box-1-.5] (345) at (5.75, 0.75) {$\model_\sts$};
		\node [style=none] (346) at (3.25, 0.75) {};
		\node [style=box-1-.5] (347) at (9.25, 0.75) {$\update_\sys{M}$};
		\node [style=none] (348) at (11.75, 0.75) {};
		\node [style=none] (349) at (4, 1.25) {$X$};
		\node [style=none] (350) at (7.5, 1.25) {$M$};
		\node [style=none] (351) at (11, 1.25) {$M$};
		\node [style=none] (352) at (11.75, 1.25) {};
		\node [style=none] (353) at (12.75, 1.25) {};
		\node [style=none] (354) at (11.75, 0.25) {};
		\node [style=none] (355) at (12.75, 0.25) {};
		\node [style=none] (356) at (13.75, 0.75) {};
		\node [style=none] (357) at (12.75, 0.75) {$\indmodel_\sts$};
		\node [style=none] (358) at (15.25, 0.75) {};
		\node [style=none] (359) at (14.5, 1.25) {$X$};
		\node [style=none] (360) at (-3.5, 1.25) {$X$};
		\node [style=none] (361) at (-12.5, 0.75) {$\implies$};
		\node [style=none] (362) at (-6.25, -0.75) {};
		\node [style=none] (363) at (-2.75, -0.75) {};
		\node [style=function black] (364) at (-7, 0.75) {};
		\node [style=none] (365) at (-3.5, -0.25) {$X$};
		\node [style=none] (366) at (3.25, -0.75) {};
		\node [style=none] (367) at (15.25, -0.75) {};
		\node [style=function black] (368) at (0.5, 0.75) {};
		\node [style=none] (369) at (14.5, -0.25) {$X$};
		\node [style=none] (370) at (1.25, -0.25) {};
		\node [style=none] (371) at (2.25, -0.25) {};
		\node [style=none] (372) at (1.25, -1.25) {};
		\node [style=none] (373) at (2.25, -1.25) {};
		\node [style=none] (374) at (2.25, -0.75) {$\indmodel_\sts$};
		\node [style=none] (375) at (1.25, -0.75) {};
		\node [style=none] (376) at (3.25, -4.5) {};
		\node [style=none] (377) at (8.25, -4.5) {};
		\node [style=function black] (378) at (0.5, -3) {};
		\node [style=none] (379) at (7.5, -4) {$X$};
		\node [style=none] (380) at (1.25, -4) {};
		\node [style=none] (381) at (2.25, -4) {};
		\node [style=none] (382) at (1.25, -5) {};
		\node [style=none] (383) at (2.25, -5) {};
		\node [style=none] (384) at (2.25, -4.5) {$\indmodel_\sts$};
		\node [style=none] (385) at (1.25, -4.5) {};
		\node [style=none] (386) at (-6.25, -4.5) {};
		\node [style=none] (387) at (-2.75, -4.5) {};
		\node [style=function black] (388) at (-7, -3) {};
		\node [style=none] (389) at (-3.5, -4) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick-line] (133.center) to (134.center);
		\draw [style=thick-line] (133.center) to (135.center);
		\draw [style=thick-line] (135.center) to (136.center);
		\draw [style=thick-line, in=90, out=0] (134.center) to (137.center);
		\draw [style=thick-line, in=-90, out=0] (136.center) to (137.center);
		\draw [style=thick-line] (137.center) to (140.center);
		\draw [style=thick-line] (222.center) to (223.center);
		\draw [style=thick-line] (222.center) to (224.center);
		\draw [style=thick-line] (224.center) to (225.center);
		\draw [style=thick-line, in=90, out=0] (223.center) to (226.center);
		\draw [style=thick-line, in=-90, out=0] (225.center) to (226.center);
		\draw [style=thick-line] (226.center) to (228.center);
		\draw [style=thick-line] (232.center) to (233.center);
		\draw [style=thick-line] (232.center) to (234.center);
		\draw [style=thick-line] (234.center) to (235.center);
		\draw [style=thick-line] (241.center) to (229.center);
		\draw [style=thick-line] (257.center) to (239.center);
		\draw [style=thick-line] (259.center) to (258);
		\draw [style=thick-line] (260) to (261.center);
		\draw [style=thick-line] (258) to (260);
		\draw [style=thick-line] (265.center) to (266.center);
		\draw [style=thick-line] (265.center) to (267.center);
		\draw [style=thick-line] (267.center) to (268.center);
		\draw [style=thick-line, in=90, out=0] (266.center) to (269.center);
		\draw [style=thick-line, in=-90, out=0] (268.center) to (269.center);
		\draw [style=thick-line] (269.center) to (271.center);
		\draw [style=thick-line, in=90, out=0] (233.center) to (259.center);
		\draw [style=thick-line, in=-90, out=0] (235.center) to (259.center);
		\draw [style=thick-line] (274) to (275.center);
		\draw [style=thick-line] (277.center) to (278.center);
		\draw [style=thick-line] (277.center) to (279.center);
		\draw [style=thick-line] (279.center) to (280.center);
		\draw [style=thick-line, in=90, out=0] (278.center) to (281.center);
		\draw [style=thick-line, in=-90, out=0] (280.center) to (281.center);
		\draw [style=thick-line] (281.center) to (283.center);
		\draw [style=thick-line] (274) to (185.center);
		\draw [style=thick-line] (286.center) to (287.center);
		\draw [style=thick-line] (286.center) to (288.center);
		\draw [style=thick-line] (288.center) to (289.center);
		\draw [style=thick-line, in=90, out=0] (287.center) to (290.center);
		\draw [style=thick-line, in=-90, out=0] (289.center) to (290.center);
		\draw [style=thick-line] (290.center) to (292.center);
		\draw [style=thick-line] (294.center) to (295.center);
		\draw [style=thick-line] (294.center) to (296.center);
		\draw [style=thick-line] (296.center) to (297.center);
		\draw [style=thick-line, in=90, out=0] (295.center) to (298.center);
		\draw [style=thick-line, in=-90, out=0] (297.center) to (298.center);
		\draw [style=thick-line] (298.center) to (300.center);
		\draw [style=thick-line] (303.center) to (301.center);
		\draw [style=thick-line] (309.center) to (310.center);
		\draw [style=thick-line, in=180, out=-90, looseness=0.75] (311) to (309.center);
		\draw [style=thick-line] (313.center) to (314.center);
		\draw [style=thick-line, in=180, out=-90, looseness=0.75] (315) to (313.center);
		\draw [style=thick-line] (319.center) to (320.center);
		\draw [style=thick-line] (319.center) to (321.center);
		\draw [style=thick-line] (321.center) to (322.center);
		\draw [style=thick-line, in=90, out=0] (320.center) to (323.center);
		\draw [style=thick-line, in=-90, out=0] (322.center) to (323.center);
		\draw [style=thick-line] (323.center) to (325.center);
		\draw [style=thick-line] (327.center) to (328.center);
		\draw [style=thick-line] (327.center) to (329.center);
		\draw [style=thick-line] (329.center) to (330.center);
		\draw [style=thick-line, in=90, out=0] (328.center) to (331.center);
		\draw [style=thick-line, in=-90, out=0] (330.center) to (331.center);
		\draw [style=thick-line] (331.center) to (333.center);
		\draw [style=thick-line] (337.center) to (338.center);
		\draw [style=thick-line] (337.center) to (339.center);
		\draw [style=thick-line] (339.center) to (340.center);
		\draw [style=thick-line] (343.center) to (334.center);
		\draw [style=thick-line] (344.center) to (342.center);
		\draw [style=thick-line] (346.center) to (345);
		\draw [style=thick-line] (347) to (348.center);
		\draw [style=thick-line] (345) to (347);
		\draw [style=thick-line] (352.center) to (353.center);
		\draw [style=thick-line] (352.center) to (354.center);
		\draw [style=thick-line] (354.center) to (355.center);
		\draw [style=thick-line, in=90, out=0] (353.center) to (356.center);
		\draw [style=thick-line, in=-90, out=0] (355.center) to (356.center);
		\draw [style=thick-line] (356.center) to (358.center);
		\draw [style=thick-line, in=90, out=0] (338.center) to (346.center);
		\draw [style=thick-line, in=-90, out=0] (340.center) to (346.center);
		\draw [style=thick-line] (362.center) to (363.center);
		\draw [style=thick-line, in=180, out=-90, looseness=0.75] (364) to (362.center);
		\draw [style=thick-line] (366.center) to (367.center);
		\draw [style=thick-line] (370.center) to (371.center);
		\draw [style=thick-line] (370.center) to (372.center);
		\draw [style=thick-line] (372.center) to (373.center);
		\draw [style=thick-line, in=90, out=0] (371.center) to (366.center);
		\draw [style=thick-line, in=-90, out=0] (373.center) to (366.center);
		\draw [style=thick-line, in=-180, out=-90, looseness=0.75] (368) to (375.center);
		\draw [style=thick-line] (376.center) to (377.center);
		\draw [style=thick-line] (380.center) to (381.center);
		\draw [style=thick-line] (380.center) to (382.center);
		\draw [style=thick-line] (382.center) to (383.center);
		\draw [style=thick-line, in=90, out=0] (381.center) to (376.center);
		\draw [style=thick-line, in=-90, out=0] (383.center) to (376.center);
		\draw [style=thick-line, in=-180, out=-90, looseness=0.75] (378) to (385.center);
		\draw [style=thick-line] (386.center) to (387.center);
		\draw [style=thick-line, in=180, out=-90, looseness=0.75] (388) to (386.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tikzit/proofInversemodel/HWModel.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box-1-1] (2) at (-7.25, 0) {$\update_\sys{X}$};
		\node [style=none] (3) at (-9.75, 0) {};
		\node [style=box-1-1] (4) at (-3.75, 0) {$\model$};
		\node [style=none] (5) at (-1.25, 0) {};
		\node [style=none] (6) at (0, 0) {=};
		\node [style=none] (9) at (-9, 0.5) {$X$};
		\node [style=none] (10) at (-5.5, 0.5) {$X$};
		\node [style=none] (11) at (-2, 0.5) {$M$};
		\node [style=box-1-1] (12) at (3.75, 0) {$\model$};
		\node [style=none] (13) at (1.25, 0) {};
		\node [style=box-1-1] (14) at (7.25, 0) {$\update_\sys{M}$};
		\node [style=none] (15) at (9.75, 0) {};
		\node [style=none] (16) at (2, 0.5) {$X$};
		\node [style=none] (17) at (5.5, 0.5) {$M$};
		\node [style=none] (18) at (9, 0.5) {$M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thick-line] (3.center) to (2);
		\draw [style=thick-line] (4) to (5.center);
		\draw [style=thick-line] (2) to (4);
		\draw [style=thick-line] (13.center) to (12);
		\draw [style=thick-line] (14) to (15.center);
		\draw [style=thick-line] (12) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

